Accordion: Elastic-Depth Inference via Fixed-Prefix Layer Looping

Large language models serve applications with diverse inference budgets, but training and maintaining separate models for each budget incurs substantial costs. Recent Looped Transformers enable flexible inference computation through parameter reuse, but maintaining strong performance across different inference budgets remains an open challenge. We introduce Accordion, a mixture-of-experts-based model that supports five inference budgets through fixed-prefix layer looping. Each budget follows a pre-defined execution path, while the minimum budget retains the unlooped model. Joint pretraining samples one budget per micro-batch and optimizes its next-token prediction loss without additional cross-budget consistency objectives. We further preserve these inference budgets through supervised fine-tuning and reinforcement learning, where parameter-group merging and budget-matched multi-teacher on-policy distillation integrate three domain experts into one model. After 3.6T tokens of pretraining, increasing inference depth improves Accordion-6B-A0.5B's five-category macro-average across 37 tasks by 3.01 percentage points, with the middle budget capturing 89% of this gain using half as many additional layer executions. The final model surpasses each domain expert on its corresponding task-and-budget average, while achieving strong instruction-following performance across all budgets and retaining depth-dependent gains in mathematical reasoning and code generation.

==> figures/icons/ATTRIBUTION.txt <==
Mist-blue accordion icon with cream and wheat-gold bellows

Original artwork: Twemoji, Copyright Twitter, Inc. and other contributors.
Source: https://github.com/twitter/twemoji/blob/master/assets/svg/1fa97.svg
License: Creative Commons Attribution 4.0 International (CC BY 4.0).
License URL: https://creativecommons.org/licenses/by/4.0/
Full license: LICENSE-TWEMOJI in this directory.

Modification: recolored the housing mist blue (#477A9F), with alternating cream
(#FAEDBD) and wheat-gold (#DEBE59) bellows to match the paper figures.
The original vector geometry is preserved.

Files: accordion-twemoji-original.svg (original), accordion-blue.svg (editable
adaptation), accordion-blue.pdf (LaTeX export), accordion-blue.png (preview).

